A Passive Variable Impedance Control Strategy with Viscoelastic Parameters Estimation of Soft Tissues for Safe Ultrasonography

In the context of telehealth, robotic approaches have proven a valuable solution to in-person visits in remote areas, with decreased costs for patients and infection risks. In particular, in ultrasonography, robots have the potential to reproduce the skills required to acquire high-quality images while reducing the sonographer's physical efforts. In this paper, we address the control of the interaction of the probe with the patient's body, a critical aspect of ensuring safe and effective ultrasonography. We introduce a novel approach based on variable impedance control, allowing real-time optimisation of a compliant controller parameters during ultrasound procedures. This optimisation is formulated as a quadratic programming problem and incorporates physical constraints derived from viscoelastic parameter estimations. Safety and passivity constraints, including an energy tank, are also integrated to minimise potential risks during human-robot interaction. The proposed method's efficacy is demonstrated through experiments on a patient dummy torso, highlighting its potential for achieving safe behaviour and accurate force control during ultrasound procedures, even in cases of contact loss.

==> final_submission/Readme.txt <==
1.	Content:
The folder contains the MP4 video attached to the manuscript "A Passive Variable Impedance Control Strategy with Viscoelastic Parameters Estimation of Soft Tissues for Safe Ultrasonography", which demonstates the experiments carried out to validate the method. The video is also available at the following link: https://youtu.be/IwQhgzcd4IM

2.	Player Information: 
The movie is presented in MP4 format. It can be played with any standard video player, like VLC media player.

3.	Contact Information: 
 luca.beber@unitn.it and edoardo.lamon@unitn.it 

==> final_submission/Summary.txt <==
This video shows the experimental setup and validation of the proposed Variable Impedance Control with energy constraints architecture.
The video is divided into two parts. The first part shows briefly the reconstruction of the dummy torso and the results of the reconstruction. In the second part, the different control strategies are compared, first in a nominal conditions and then in a situation where disturbances (such as human-robot physical interaction) occur. 
